Hypergraph Random Walks, Laplacians, and Clustering

We propose a flexible framework for clustering hypergraph-structured data based on recently proposed random walks utilizing edge-dependent vertex weights. When incorporating edge-dependent vertex weights (EDVW), a weight is associated with each vertex-hyperedge pair, yielding a weighted incidence matrix of the hypergraph. Such weightings have been utilized in term-document representations of text data sets. We explain how random walks with EDVW serve to construct different hypergraph Laplacian matrices, and then develop a suite of clustering methods that use these incidence matrices and Laplacians for hypergraph clustering. Using several data sets from real-life applications, we compare the performance of these clustering algorithms experimentally against a variety of existing hypergraph clustering methods. We show that the proposed methods produce higher-quality clusters and conclude by highlighting avenues for future work.

==> CSV_Data/GD_avcond.csv <==
Graph,RDC-Spec,RDC-Sym,CHC
$\M{T}$,0.1681,0.1363,0.2059
$\M{\Delta}$,0.2879,0.2558,0.3133


==> CSV_Data/GD_exp1.csv <==
Alg,NMI,Jac,F1
RDC-spec,0.2210,0.1549,0.2552
RDC-sym,0.1941,0.1302,0.2198
CHC,0.2802,0.2567,0.3693
NMF,0.2173,0.1711,0.2618
KM,0.1657,0.1468,0.2361
SBC,0.0235,0.0624,0.1805

==> CSV_Data/rcv1_exp1.csv <==
Alg,NMI,Jac,F1
RDC-spec,0.522,0.599,0.709
RDC-sym,0.527,0.555,0.669
CHC,0.515,0.599,0.710
NMF,0.395,0.457,0.601
KM,0.367,0.396,0.518
CRWC,0.278,0.266,0.353
SBC,0.011,0.092,0.119
